Deconstructing the Calculus of Relations with Tape Diagrams

Rig categories with finite biproducts are categories with two monoidal products, where one is a biproduct and the other distributes over it. In this work we present tape diagrams, a sound and complete diagrammatic language for these categories, that can be intuitively thought as string diagrams of string diagrams. We test the effectiveness of our approach against the positive fragment of Tarski's calculus of relations.

==> tikz-cd/comonoid_assoc.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCIoWCBcXHBlckcgWCkgXFxwZXJHIFgiXSxbMSwwLCJYIFxccGVyRyAoWCBcXHBlckcgWCkiXSxbMiwwLCJYIFxccGVyRyBYIl0sWzIsMSwiWCJdLFswLDEsIlggXFxwZXJHIFgiXSxbMyw0LCJcXGRpYWcgWCJdLFsxLDAsIlxcSWFzc29jX3tYLFgsWH0iLDJdLFsyLDEsImlkX1ggXFxwZXJHIFxcZGlhZyBYIiwyXSxbMywyLCJcXGRpYWcgWCIsMl0sWzQsMCwiXFxkaWFnIFggXFxwZXJHIFgiXV0=
\begin{tikzcd}
	{(X \perG X) \perG X} & {X \perG (X \perG X)} & {X \perG X} \\
	{X \perG X} && X
	\arrow["{\diag X}", from=2-3, to=2-1]
	\arrow["{\alpha^{-}_{X,X,X}}"', from=1-2, to=1-1]
	\arrow["{id_X \perG \diag X}"', from=1-3, to=1-2]
	\arrow["{\diag X}"', from=2-3, to=1-3]
	\arrow["{\diag X \perG id_X}", from=2-1, to=1-1]
\end{tikzcd}

==> tikz-cd/comonoid_comm.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJYIFxccGVyRyBYIl0sWzIsMCwiWCBcXHBlckcgWCJdLFsxLDEsIlgiXSxbMiwxLCJkaWFnIFgiLDJdLFsyLDAsIlxcZGlhZyBYIl0sWzAsMSwiXFxzaWdtYV97WCwgWH0iXV0=
\begin{tikzcd}
	{X \perG X} && {X \perG X} \\
	& X
	\arrow["{\diag X}"', from=2-2, to=1-3]
	\arrow["{\diag X}", from=2-2, to=1-1]
	\arrow["{\sigma_{X, X}}", from=1-1, to=1-3]
\end{tikzcd}

==> tikz-cd/comonoid_unit.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXHVub0cgXFxwZXJHIFgiXSxbMSwwLCJYIFxccGVyRyBYIl0sWzIsMCwiWCBcXHBlckcgXFx1bm9HIl0sWzEsMSwiWCJdLFsxLDAsIlxcY291bml0IFggXFxwZXJHIGlkX1giLDJdLFsxLDIsImlkX1ggXFxwZXJHIFxcY291bml0IFgiXSxbMywxLCJcXGRpYWcgWCIsMl0sWzIsMywiXFxyaG9fWCJdLFswLDMsIlxcbGFtYmRhX1giLDJdXQ==
\begin{tikzcd}
	{\unoG \perG X} & {X \perG X} & {X \perG \unoG} \\
	& X
	\arrow["{\bang X \perG id_X}"', from=1-2, to=1-1]
	\arrow["{id_X \perG \bang X}", from=1-2, to=1-3]
	\arrow["{\diag X}"', from=2-2, to=1-2]
	\arrow["{\rho^-_X}"', to=1-3, from=2-2]
	\arrow["{\lambda^-_X}", to=1-1, from=2-2]
\end{tikzcd}

==> tikz-cd/dl1.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJYKFlcXHBpdSBaKSJdLFsxLDAsIlhaIFxccGl1IFhaIl0sWzEsMSwiWFogXFxwaXUgWFkiXSxbMCwxLCJYKFpcXHBpdSBZKSJdLFswLDEsIlxcZGx7WH17WX17Wn0iXSxbMCwzLCJpZF9YIFxccGVyIFxcc3ltbXB7WX17Wn0iLDJdLFszLDIsIlxcZGx7WH17Wn17WX0iLDJdLFsxLDIsIlxcc3ltbXB7WFl9e1hafSJdXQ==
\begin{tikzcd}[row sep=normal]
	{X(Y\piu Z)} & {XY \piu XZ} \\
	{X(Z\piu Y)} & {XZ \piu XY}
	\arrow["{\dl{X}{Y}{Z}}", from=1-1, to=1-2]
	\arrow["{id_X \per \symmp{Y}{Z}}"', from=1-1, to=2-1]
	\arrow["{\dl{X}{Z}{Y}}"', from=2-1, to=2-2]
	\arrow["{\symmp{XY}{XZ}}", from=1-2, to=2-2]
\end{tikzcd}

==> tikz-cd/dl2.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCIoKFggXFxwaXUgWSlcXHBpdSBaKVciXSxbMSwwLCIoWCBcXHBpdSBZKVcgXFxwaXUgWlciXSxbMSwxLCJYVyBcXHBpdSAoWSBcXHBpdSBaKVciXSxbMCwxLCIoWCBcXHBpdSAoWSBcXHBpdSBaKSlXIl0sWzIsMCwiKFhXIFxccGl1IFlXKSBcXHBpdSBaVyJdLFsyLDEsIlhXIFxccGl1IChZVyBcXHBpdSBaVykiXSxbMCwxLCJcXGRye1ggXFxwaXUgWX17Wn17V30iXSxbMCwzLCJcXGFzc29jcHtYfXtZfXtafSBcXHBlciBcXGlkX1ciLDJdLFszLDIsIlxcZHJ7WH17WSBcXHBpdSBafXtXfSIsMl0sWzEsNCwiXFxkcntYfXtZfXtXfSBcXHBlciBpZF97Wld9Il0sWzIsNSwiaWRfe1hXfSBcXHBlciBcXGRye1l9e1p9e1d9IiwyXSxbNCw1LCJcXGFzc29jcHtYV317WVd9e1pXfSJdXQ==
\begin{tikzcd}[column sep=52pt]
	X[(Y \piu Z) \piu W] \ar[r,"\dl{X}{Y \piu Z}{W}"] \ar[d,"\id{X} \per \assocp Y Z W"'] & X(Y \piu Z) \piu XW \ar[r,"\dl{X}{Y}{Z} \piu \id{XW}"] & (XY \piu XZ) \piu XW \ar[d,"\assocp {XY}{XZ}{XW}"] \\
	X[Y\piu(Z \piu W)] \ar[r,"\dl{X}{Y}{Z \piu W}"] & XY \piu X(Z \piu W) \ar[r,"\id{XY} \piu \dl{X}{Z}{W}"] & XY \piu (XZ \piu XW)
\end{tikzcd}

==> tikz-cd/dl3.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCIoWFkpKFogXFxwaXUgVykiXSxbMSwxLCJYKFlaIFxccGl1IFlXKSJdLFswLDEsIlgoWShaIFxccGl1IFcpKSJdLFsyLDAsIihYWSlaIFxccGl1IChYWSlXIl0sWzIsMSwiWChZWikgXFxwaXUgWChZVykiXSxbMCwyLCJcXGFzc29jdHtYfXtZfXtaIFxccGl1IFd9IiwyXSxbMiwxLCJpZF9YIFxccGVyIFxcZGx7WX17Wn17V30iLDJdLFsxLDQsIlxcZGx7WH17WVp9e1lXfSIsMl0sWzMsNCwiXFxhc3NvY3R7WH17WX17Wn0gXFxwaXUgXFxhc3NvY3R7WH17WX17V30iXSxbMCwzLCJcXGRse1hZfXtafXtXfSJdXQ==
\begin{tikzcd}[column sep=48pt]
	{(XY)(Z \piu W)} && {(XY)Z \piu (XY)W} \\
	{X(Y(Z \piu W))} & {X(YZ \piu YW)} & {X(YZ) \piu X(YW)}
	\arrow["{\assoct{X}{Y}{Z \piu W}}"', from=1-1, to=2-1]
	\arrow["{id_X \per \dl{Y}{Z}{W}}"', from=2-1, to=2-2]
	\arrow["{\dl{X}{YZ}{YW}}"', from=2-2, to=2-3]
	\arrow["{\assoct{X}{Y}{Z} \piu \assoct{X}{Y}{W}}", from=1-3, to=2-3]
	\arrow["{\dl{XY}{Z}{W}}", from=1-1, to=1-3]
\end{tikzcd}

==> tikz-cd/dl4.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXHplcm8oWCBcXHBpdSBZKSJdLFsxLDAsIlxcemVybyBYIFxccGl1IFxcemVybyBZIl0sWzAsMSwiXFx6ZXJvIl0sWzEsMSwiXFx6ZXJvIFxccGl1IFxcemVybyJdLFszLDIsIlxcbHVuaXRwe1xcemVyb30iXSxbMCwyLCJcXGFubmx7WCBcXHBpdSBZfSIsMl0sWzEsMywiXFxhbm5sIFggXFxwaXUgXFxhbm5sIFkiXSxbMCwxLCJcXGRse1xcemVyb317WH17WX0iXV0=
\begin{tikzcd}
	{\zero(X \piu Y)} & {\zero X \piu \zero Y} \\
	\zero & {\zero \piu \zero}
	\arrow["{\lunitp{\zero}}", from=2-2, to=2-1]
	\arrow["{\annl{X \piu Y}}"', from=1-1, to=2-1]
	\arrow["{\annl X \piu \annl Y}", from=1-2, to=2-2]
	\arrow["{\dl{\zero}{X}{Y}}", from=1-1, to=1-2]
\end{tikzcd}

==> tikz-cd/dl5.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJYKFxcemVybyBcXHBpdSBZKSJdLFsyLDAsIlhcXHplcm8gXFxwaXUgWFkiXSxbMCwxLCJYWSJdLFsyLDEsIlxcemVybyBcXHBpdSBYWSJdLFswLDEsIlxcZGx7WH17XFx6ZXJvfXtZfSJdLFsxLDMsIlxcYW5uciBYIFxccGl1IGlkX3tYWX0iXSxbMCwyLCJpZF9YIFxccGVyIFxcbHVuaXRwe1l9IiwyXSxbMywyLCJcXGx1bml0cHtYWX0iXV0=
\begin{tikzcd}
	{X(\zero \piu Y)} && {X\zero \piu XY} \\
	XY && {\zero \piu XY}
	\arrow["{\dl{X}{\zero}{Y}}", from=1-1, to=1-3]
	\arrow["{\annr X \piu id_{XY}}", from=1-3, to=2-3]
	\arrow["{id_X \per \lunitp{Y}}"', from=1-1, to=2-1]
	\arrow["{\lunitp{XY}}", from=2-3, to=2-1]
\end{tikzcd}

==> tikz-cd/dl6.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJcXHVubyhYIFxccGl1IFkpIl0sWzIsMCwiXFx1bm8gWCBcXHBpdSBcXHVubyBZICJdLFsxLDEsIlggXFxwaXUgWSJdLFswLDEsIlxcZGx7XFx1bm99e1h9e1l9Il0sWzEsMiwiXFxsdW5pdHAgWCBcXHBpdSBcXGx1bml0IFkiXSxbMCwyLCJcXGx1bml0cHtYIFxccGl1IFl9IiwyXV0=
\begin{tikzcd}[column sep=tiny]
	{\uno(X \piu Y)} && {\uno X \piu \uno Y } \\
	& {X \piu Y}
	\arrow["{\dl{\uno}{X}{Y}}", from=1-1, to=1-3]
	\arrow["{\lunitp X \piu \lunitp Y}", from=1-3, to=2-2]
	\arrow["{\lunitp{X \piu Y}}"', from=1-1, to=2-2]
\end{tikzcd}

==> tikz-cd/dl7.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJYKFlcXHBpdSBcXHplcm8pIl0sWzIsMCwiWFkgXFxwaXUgWFxcemVybyJdLFswLDEsIlhZIl0sWzIsMSwiWFkgXFxwaXUgXFx6ZXJvIl0sWzAsMSwiXFxkbHtYfXtZfXtcXHplcm99Il0sWzEsMywiIGlkX3tYWX0gXFxwaXUgXFxhbm5yIFgiXSxbMCwyLCJpZF9YIFxccGVyIFxccnVuaXRwe1l9IiwyXSxbMywyLCJcXHJ1bml0cHtYWX0iXV0=
\begin{tikzcd}
	{X(Y\piu \zero)} && {XY \piu X\zero} \\
	XY && {XY \piu \zero}
	\arrow["{\dl{X}{Y}{\zero}}", from=1-1, to=1-3]
	\arrow["{ id_{XY} \piu \annr X}", from=1-3, to=2-3]
	\arrow["{id_X \per \runitp{Y}}"', from=1-1, to=2-1]
	\arrow["{\runitp{XY}}", from=2-3, to=2-1]
\end{tikzcd}

==> tikz-cd/dl8.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCIoWCBcXHBpdSBcXHplcm8pWSJdLFsyLDAsIlhZIFxccGl1IFxcemVyb1kiXSxbMCwxLCJYWSJdLFsyLDEsIlhZIFxccGl1IFxcemVybyJdLFswLDEsIlxcZHJ7WH17XFx6ZXJvfXtZfSJdLFsxLDMsIlxcaWR7WFl9IFxccGl1IFxcYW5ubHtZfSJdLFswLDIsIlxccnVuaXRwe1h9IFxccGVyIFxcaWQgWSIsMl0sWzMsMiwiXFxydW5pdHB7WFl9Il1d
\begin{tikzcd}
	{(X \piu \zero)Y} && {XY \piu \zero Y} \\
	XY && {XY \piu \zero}
	\arrow["{\dr{X}{\zero}{Y}}", from=1-1, to=1-3]
	\arrow["{\id{XY} \piu \annl{Y}}", from=1-3, to=2-3]
	\arrow["{\runitp{X} \per \id Y}"', from=1-1, to=2-1]
	\arrow["{\runitp{XY}}", from=2-3, to=2-1]
\end{tikzcd}

==> tikz-cd/monoid_assoc.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCIoWCBcXHBlckcgWCkgXFxwZXJHIFgiXSxbMSwwLCJYIFxccGVyRyAoWCBcXHBlckcgWCkiXSxbMiwwLCJYIFxccGVyRyBYIl0sWzIsMSwiWCJdLFswLDEsIlggXFxwZXJHIFgiXSxbNCwzLCJcXGNvZGlhZyBYIiwyXSxbMCwxLCJcXGFscGhhX3tYLFgsWH0iXSxbMSwyLCJpZF9YIFxccGVyRyBcXGNvZGlhZyBYIl0sWzIsMywiXFxjb2RpYWcgWCJdLFswLDQsIlxcY29kaWFnIFggXFxwZXJHIFgiLDJdXQ==
\begin{tikzcd}
	{(X \perG X) \perG X} & {X \perG (X \perG X)} & {X \perG X} \\
	{X \perG X} && X
	\arrow["{\codiag X}"', from=2-1, to=2-3]
	\arrow["{\alpha_{X,X,X}}", from=1-1, to=1-2]
	\arrow["{id_X \perG \codiag X}", from=1-2, to=1-3]
	\arrow["{\codiag X}", from=1-3, to=2-3]
	\arrow["{\codiag X \perG id_X}"', from=1-1, to=2-1]
\end{tikzcd}

==> tikz-cd/monoid_comm.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJYIFxccGVyRyBYIl0sWzIsMCwiWCBcXHBlckcgWCJdLFsxLDEsIlgiXSxbMSwyLCJcXGNvZGlhZyBYIl0sWzAsMiwiXFxjb2RpYWcgWCIsMl0sWzAsMSwiXFxzaWdtYV97WCwgWH0iXV0=
\begin{tikzcd}
	{X \perG X} && {X \perG X} \\
	& X
	\arrow["{\codiag X}", from=1-3, to=2-2]
	\arrow["{\codiag X}"', from=1-1, to=2-2]
	\arrow["{\sigma_{X, X}}", from=1-1, to=1-3]
\end{tikzcd}

==> tikz-cd/monoid_unit.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXHVub0cgXFxwZXJHIFgiXSxbMSwwLCJYIFxccGVyRyBYIl0sWzIsMCwiWCBcXHBlckcgXFx1bm9HIl0sWzEsMSwiWCJdLFswLDEsIlxcY291bml0IFggXFxwZXJHIGlkX1giXSxbMiwxLCJpZF9YIFxccGVyRyBcXGNvdW5pdCBYIiwyXSxbMSwzLCJcXGNvZGlhZyBYIl0sWzIsMywiXFxyaG9fWCJdLFswLDMsIlxcbGFtYmRhX1giLDJdXQ==
\begin{tikzcd}
	{\unoG \perG X} & {X \perG X} & {X \perG \unoG} \\
	& X
	\arrow["{\cobang X \perG id_X}", from=1-1, to=1-2]
	\arrow["{id_X \perG \cobang X}"', from=1-3, to=1-2]
	\arrow["{\codiag X}", from=1-2, to=2-2]
	\arrow["{\rho_X}", from=1-3, to=2-2]
	\arrow["{\lambda_X}"', from=1-1, to=2-2]
\end{tikzcd}

==> tikz-cd/monoidal_pentagon.tikz <==
% https://tikzcd.yichuanshen.de/#N4Igdg9gJgpgziAXAbVABwnAlgFyxMJZARgBoAGAXVJADcBDAGwFcYkQAKADQAIAdPhDwBbeDwCaASn6CRYjgC0ZQrKLg8A6pJABfUuky58hFOVLFqdJq3YduyueqkPVYhdIEq1m3fpAZsPAIiACZzSwYWNkQQXk9HHg5xF29FFLEtbT0DQOMiMxCI62jOONlXdST09XcPcu8NXxyjYJQwwppImxiyr3kq+Iqed2rNLMsYKABzeCJQADMAJwhhJDMQHAgkMKso9gEmNAALegB9YC5SCSulQYadEBpGegAjGEYABUMgkxBGGHmOCaICWKyQZA2W0Q6y6JQOjGOZwuo3ENyuGgeT1e7y+uVafwBQOyIOWq0QEM2SAAzJ1ivs+IcTudLqiFDpRlgoKdGli3p9vnkYossFMjkS-KCyTTIUgACy0vYxeGI5lXZJ3NzozF-bH8vG-YWi8ULUlymiUxA7WHsTmnXoJZVM4Cs0gYx46vm4loGkVi3SUHRAA
\begin{tikzcd}[column sep=tiny]
                                                                                                                           & (X \perG Y) \perG (Z \perG W) \arrow[rd, "{\alpha_{X, Y, Z \perG W}}"] &                                                                                 \\
((X \perG Y) \perG Z) \perG W \arrow[ru, "{\alpha_{X \perG Y, Z, W}}"] \arrow[d, "{\alpha_{X,Y,Z} \perG id_W}"'] &                                                                                & X \perG (Y \perG (Z \perG W))                                             \\
(X \perG (Y \perG Z)) \perG W \arrow[rr, "{\alpha_{X, Y \perG Z, W}}"']                                            &                                                                                & X \perG ((Y \perG Z) \perG W) \arrow[u, "{id_X \perG \alpha_{Y,Z,W}}"']
\end{tikzcd}

==> tikz-cd/monoidal_triangle.tikz <==
% https://tikzcd.yichuanshen.de/#N4Igdg9gJgpgziAXAbVANwIYBsCuMkgAUAggAQA65EALgJYC28pAjAJQVV2NykBCIAGhAAHCHFp0IYJMgAMA2QF0AvgPTY8BMpRoMmhZh13c+rQSLETaUmQCYFKtSEy58iENs56e-IaPGS0ijMAswqikIwUADm8DLqrgSU2MIAFhgA+sDEAiy5vMrmWBgARjBYAAqWgQRYMABm1Ob1AE4Q9EjyINQQSMyqCZrulC2pEBmexkzMGb4gxWWV1dZBIC200alNQq3tnUI9SLYDzhpuIDOTXEyUxfQlUJlzC+VVASu1Ddsgux2IId1eohjiogA
\begin{tikzcd}[column sep=tiny]
    (X \perG \unoG) \perG Y \arrow[rr, "{\alpha_{X, \unoG, Y}}"] \arrow[rd, "\rho_X \perG id_Y"'] &             & X \perG (1 \perG Y) \arrow[ld, "id_X \perG \lambda_Y"] \\
                                                                                               & X \perG Y &                                                            
\end{tikzcd}

==> tikz-cd/rigax1.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCIoWFxccGl1IFkpWiJdLFsxLDAsIlhaIFxccGl1IFlaIl0sWzEsMSwiWlggXFxwaXUgWlkiXSxbMCwxLCJaKFggXFxwaXUgWSkiXSxbMCwxLCJcXGRye1h9e1l9e1p9Il0sWzAsMywiXFxzeW1tdHtYIFxccGl1IFl9e3p9IiwyXSxbMywyLCJcXGRse1p9e1h9e1l9IiwyXSxbMSwyLCJcXHN5bW10e1h9e1p9IFxccGl1IFxcc3ltbXR7WX17Wn0iXV0=
\begin{tikzcd}[row sep=normal]
	{(X\piu Y)Z} & {XZ \piu YZ} \\
	{Z(X \piu Y)} & {ZX \piu ZY}
	\arrow["{\dr{X}{Y}{Z}}", from=1-1, to=1-2]
	\arrow["{\symmt{X \piu Y}{Z}}"', from=1-1, to=2-1]
	\arrow["{\dl{Z}{X}{Y}}"', from=2-1, to=2-2]
	\arrow["{\symmt{X}{Z} \piu \symmt{Y}{Z}}", from=1-2, to=2-2]
\end{tikzcd}

==> tikz-cd/rigax10.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCIoWFkpMCJdLFsyLDAsIlgoWVxcemVybykiXSxbMCwxLCJcXHplcm8iXSxbMiwxLCJYXFx6ZXJvIl0sWzAsMSwiXFxhc3NvY3R7WH17WX17XFx6ZXJvfSJdLFsxLDMsImlkX1ggXFxwZXIgXFxhbm5yIFkiXSxbMCwyLCJcXGFubnJ7WFl9IiwyXSxbMywyLCJcXGFubnIgWCJdXQ==
\begin{tikzcd}
	{(XY)0} && {X(Y\zero)} \\
	\zero && X\zero
	\arrow["{\assoct{X}{Y}{\zero}}", from=1-1, to=1-3]
	\arrow["{id_X \per \annr Y}", from=1-3, to=2-3]
	\arrow["{\annr{XY}}"', from=1-1, to=2-1]
	\arrow["{\annr X}", from=2-3, to=2-1]
\end{tikzcd}

==> tikz-cd/rigax11.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJYKFxcemVybyBcXHBpdSBZKSJdLFsyLDAsIlhcXHplcm8gXFxwaXUgWFkiXSxbMCwxLCJYWSJdLFsyLDEsIlxcemVybyBcXHBpdSBYWSJdLFswLDEsIlxcZGx7WH17XFx6ZXJvfXtZfSJdLFsxLDMsIlxcYW5uciBYIFxccGl1IGlkX3tYWX0iXSxbMCwyLCJpZF9YIFxccGVyIFxcbHVuaXRwe1l9IiwyXSxbMywyLCJcXGx1bml0cHtYWX0iXV0=
%\begin{tikzcd}
%	{X(\zero \piu Y)} && {X\zero \piu XY} \\
%	XY && {\zero \piu XY}
%	\arrow["{\dl{X}{\zero}{Y}}", from=1-1, to=1-3]
%	\arrow["{\annr X \piu id_{XY}}", from=1-3, to=2-3]
%	\arrow["{id_X \per \lunitp{Y}}"', from=1-1, to=2-1]
%	\arrow["{\lunitp{XY}}", from=2-3, to=2-1]
%\end{tikzcd}
% https://q.uiver.app/?q=WzAsNCxbMCwwLCIoXFx6ZXJvIFxccGl1IFgpWSJdLFsyLDAsIlxcemVybyBZIFxccGl1IFhZIl0sWzAsMSwiWFkiXSxbMiwxLCJcXHplcm8gXFxwaXUgWFkiXSxbMCwxLCJcXGRye1xcemVyb317WH17WX0iXSxbMSwzLCJcXGFubmwgWSBcXHBpdSBpZF97WFl9Il0sWzAsMiwiXFxsdW5pdHB7WH0gXFxwZXIgXFxpZCBZIiwyXSxbMywyLCJcXGx1bml0cHtYWX0iXV0=
\begin{tikzcd}
	{(\zero \piu X)Y} && {\zero Y \piu XY} \\
	XY && {\zero \piu XY}
	\arrow["{\dr{\zero}{X}{Y}}", from=1-1, to=1-3]
	\arrow["{\annl Y \piu id_{XY}}", from=1-3, to=2-3]
	\arrow["{\lunitp{X} \per \id Y}"', from=1-1, to=2-1]
	\arrow["{\lunitp{XY}}", from=2-3, to=2-1]
\end{tikzcd}

==> tikz-cd/rigax12.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJcXHVubyhYIFxccGl1IFkpIl0sWzIsMCwiXFx1bm8gWCBcXHBpdSBcXHVubyBZICJdLFsxLDEsIlggXFxwaXUgWSJdLFswLDEsIlxcZGx7XFx1bm99e1h9e1l9Il0sWzEsMiwiXFxsdW5pdHAgWCBcXHBpdSBcXGx1bml0IFkiXSxbMCwyLCJcXGx1bml0cHtYIFxccGl1IFl9IiwyXV0=
%\begin{tikzcd}[column sep=tiny]
%	{\uno(X \piu Y)} && {\uno X \piu \uno Y } \\
%	& {X \piu Y}
%	\arrow["{\dl{\uno}{X}{Y}}", from=1-1, to=1-3]
%	\arrow["{\lunitp X \piu \lunitp Y}", from=1-3, to=2-2]
%	\arrow["{\lunitp{X \piu Y}}"', from=1-1, to=2-2]
%\end{tikzcd}
% https://q.uiver.app/?q=WzAsMyxbMCwwLCIoWCBcXHBpdSBZKVxcdW5vIl0sWzIsMCwiWFxcdW5vIFxccGl1IFlcXHVubyAiXSxbMSwxLCJYIFxccGl1IFkiXSxbMCwxLCJcXGRye1h9e1l9e1xcdW5vfSJdLFsxLDIsIlxccnVuaXR0IFggXFxwaXUgXFxydW5pdHQgWSJdLFswLDIsIlxccnVuaXR0e1ggXFxwaXUgWX0iLDJdXQ==
\begin{tikzcd}[column sep=tiny]
	{(X \piu Y)\uno} && {X\uno \piu Y\uno } \\
	& {X \piu Y}
	\arrow["{\dr{X}{Y}{\uno}}", from=1-1, to=1-3]
	\arrow["{\runitt X \piu \runitt Y}", from=1-3, to=2-2]
	\arrow["{\runitt{X \piu Y}}"', from=1-1, to=2-2]
\end{tikzcd}

==> tikz-cd/rigax2.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJYKFlcXHBpdSBaKSJdLFsxLDAsIlhaIFxccGl1IFhaIl0sWzEsMSwiWFogXFxwaXUgWFkiXSxbMCwxLCJYKFpcXHBpdSBZKSJdLFswLDEsIlxcZGx7WH17WX17Wn0iXSxbMCwzLCJpZF9YIFxccGVyIFxcc3ltbXB7WX17Wn0iLDJdLFszLDIsIlxcZGx7WH17Wn17WX0iLDJdLFsxLDIsIlxcc3ltbXB7WFl9e1hafSJdXQ==
%\begin{tikzcd}[row sep=normal]
%	{X(Y\piu Z)} & {XY \piu XZ} \\
%	{X(Z\piu Y)} & {XZ \piu XY}
%	\arrow["{\dl{X}{Y}{Z}}", from=1-1, to=1-2]
%	\arrow["{id_X \per \symmp{Y}{Z}}"', from=1-1, to=2-1]
%	\arrow["{\dl{X}{Z}{Y}}"', from=2-1, to=2-2]
%	\arrow["{\symmp{XY}{XZ}}", from=1-2, to=2-2]
%\end{tikzcd}
% https://q.uiver.app/?q=WzAsNCxbMCwwLCIoWCBcXHBpdSBZKVoiXSxbMSwwLCJYWiBcXHBpdSBZWiJdLFsxLDEsIllaIFxccGl1IFhaIl0sWzAsMSwiKFkgXFxwaXUgWClaIl0sWzAsMSwiXFxkcntYfXtZfXtafSJdLFswLDMsIlxcc3ltbXB7WH17WX1cXHBlciBcXGlkIFoiLDJdLFszLDIsIlxcZHJ7WX17WH17Wn0iLDJdLFsxLDIsIlxcc3ltbXB7WFp9e1lafSJdXQ==
\begin{tikzcd}
	{(X \piu Y)Z} & {XZ \piu YZ} \\
	{(Y \piu X)Z} & {YZ \piu XZ}
	\arrow["{\dr{X}{Y}{Z}}", from=1-1, to=1-2]
	\arrow["{\symmp{X}{Y}\per \id Z}"', from=1-1, to=2-1]
	\arrow["{\dr{Y}{X}{Z}}"', from=2-1, to=2-2]
	\arrow["{\symmp{XZ}{YZ}}", from=1-2, to=2-2]
\end{tikzcd}

==> tikz-cd/rigax3.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCIoKFggXFxwaXUgWSlcXHBpdSBaKVciXSxbMSwwLCIoWCBcXHBpdSBZKVcgXFxwaXUgWlciXSxbMSwxLCJYVyBcXHBpdSAoWSBcXHBpdSBaKVciXSxbMCwxLCIoWCBcXHBpdSAoWSBcXHBpdSBaKSlXIl0sWzIsMCwiKFhXIFxccGl1IFlXKSBcXHBpdSBaVyJdLFsyLDEsIlhXIFxccGl1IChZVyBcXHBpdSBaVykiXSxbMCwxLCJcXGRye1ggXFxwaXUgWX17Wn17V30iXSxbMCwzLCJcXGFzc29jcHtYfXtZfXtafSBcXHBlciBcXGlkX1ciLDJdLFszLDIsIlxcZHJ7WH17WSBcXHBpdSBafXtXfSIsMl0sWzEsNCwiXFxkcntYfXtZfXtXfSBcXHBlciBpZF97Wld9Il0sWzIsNSwiaWRfe1hXfSBcXHBlciBcXGRye1l9e1p9e1d9IiwyXSxbNCw1LCJcXGFzc29jcHtYV317WVd9e1pXfSJdXQ==
\begin{tikzcd}[column sep=52pt]
	{((X \piu Y)\piu Z)W} & {(X \piu Y)W \piu ZW} & {(XW \piu YW) \piu ZW} \\
	{(X \piu (Y \piu Z))W} & {XW \piu (Y \piu Z)W} & {XW \piu (YW \piu ZW)}
	\arrow["{\dr{X \piu Y}{Z}{W}}", from=1-1, to=1-2]
	\arrow["{\assocp{X}{Y}{Z} \per id_W}"', from=1-1, to=2-1]
	\arrow["{\dr{X}{Y \piu Z}{W}}"', from=2-1, to=2-2]
	\arrow["{\dr{X}{Y}{W} \per id_{ZW}}", from=1-2, to=1-3]
	\arrow["{id_{XW} \per \dr{Y}{Z}{W}}"', from=2-2, to=2-3]
	\arrow["{\assocp{XW}{YW}{ZW}}", from=1-3, to=2-3]
\end{tikzcd}
%\begin{tikzcd}[column sep=52pt]
%	X[(Y \piu Z) \piu W] \ar[r,"\dl{X}{Y \piu Z}{W}"] \ar[d,"\id{X} \per \assocp Y Z W"'] & X(Y \piu Z) \piu XW \ar[r,"\dl{X}{Y}{Z} \piu \id{XW}"] & (XY \piu XZ) \piu XW \ar[d,"\assocp {XY}{XZ}{XW}"] \\
%	X[Y\piu(Z \piu W)] \ar[r,"\dl{X}{Y}{Z \piu W}"] & XY \piu X(Z \piu W) \ar[r,"\id{XY} \piu \dl{X}{Z}{W}"] & XY \piu (XZ \piu XW)
%\end{tikzcd}

==> tikz-cd/rigax4.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCIoWFkpKFogXFxwaXUgVykiXSxbMSwxLCJYKFlaIFxccGl1IFlXKSJdLFswLDEsIlgoWShaIFxccGl1IFcpKSJdLFsyLDAsIihYWSlaIFxccGl1IChYWSlXIl0sWzIsMSwiWChZWikgXFxwaXUgWChZVykiXSxbMCwyLCJcXGFzc29jdHtYfXtZfXtaIFxccGl1IFd9IiwyXSxbMiwxLCJpZF9YIFxccGVyIFxcZGx7WX17Wn17V30iLDJdLFsxLDQsIlxcZGx7WH17WVp9e1lXfSIsMl0sWzMsNCwiXFxhc3NvY3R7WH17WX17Wn0gXFxwaXUgXFxhc3NvY3R7WH17WX17V30iXSxbMCwzLCJcXGRse1hZfXtafXtXfSJdXQ==
%\begin{tikzcd}[column sep=48pt]
%	{(XY)(Z \piu W)} && {(XY)Z \piu (XY)W} \\
%	{X(Y(Z \piu W))} & {X(YZ \piu YW)} & {X(YZ) \piu X(YW)}
%	\arrow["{\assoct{X}{Y}{Z \piu W}}"', from=1-1, to=2-1]
%	\arrow["{id_X \per \dl{Y}{Z}{W}}"', from=2-1, to=2-2]
%	\arrow["{\dl{X}{YZ}{YW}}"', from=2-2, to=2-3]
%	\arrow["{\assoct{X}{Y}{Z} \piu \assoct{X}{Y}{W}}", from=1-3, to=2-3]
%	\arrow["{\dl{XY}{Z}{W}}", from=1-1, to=1-3]
%\end{tikzcd}
% https://q.uiver.app/?q=WzAsNSxbMCwxLCIoWCBcXHBpdSBZKShaVykiXSxbMSwwLCIoWFogXFxwaXUgWVopVyJdLFswLDAsIigoWCBcXHBpdSBZKVopVyJdLFsyLDEsIlgoWlcpIFxccGl1IFkoWlcpIl0sWzIsMCwiKFhaKVcgXFxwaXUgKFlaKVciXSxbMiwwLCJcXGFzc29jdHtYXFxwaXUgWX17Wn17V30iLDJdLFsyLDEsIlxcZHJ7WH17WX17Wn0gXFxwZXIgXFxpZCBXIl0sWzEsNCwiXFxkcntYWn17WVp9e1lXfSJdLFs0LDMsIlxcYXNzb2N0e1h9e1p9e1d9IFxccGl1IFxcYXNzb2N0e1l9e1p9e1d9Il0sWzAsMywiXFxkcntYfXtZfXtaV30iLDJdXQ==
\begin{tikzcd}[column sep=56pt]
	{((X \piu Y)Z)W} & {(XZ \piu YZ)W} & {(XZ)W \piu (YZ)W} \\
	{(X \piu Y)(ZW)} && {X(ZW) \piu Y(ZW)}
	\arrow["{\assoct{X\piu Y}{Z}{W}}"', from=1-1, to=2-1]
	\arrow["{\dr{X}{Y}{Z} \per \id W}", from=1-1, to=1-2]
	\arrow["{\dr{XZ}{YZ}{W}}", from=1-2, to=1-3]
	\arrow["{\assoct{X}{Z}{W} \piu \assoct{Y}{Z}{W}}", from=1-3, to=2-3]
	\arrow["{\dr{X}{Y}{ZW}}"', from=2-1, to=2-3]
\end{tikzcd}

==> tikz-cd/rigax5.tikz <==
% https://q.uiver.app/?q=WzAsMTEsWzAsMCwiKFggXFxwaXUgWSkoWiBcXHBpdSBXKSJdLFsyLDBdLFsxLDAsIlgoWiBcXHBpdSBXKSBcXHBpdSBZKFogXFxwaXUgVykiXSxbMCwxLCIoWCBcXHBpdSBZKVogXFxwaXUgKFggXFxwaXUgWSlXIl0sWzAsMiwiKFhaIFxccGl1IFlaKSBcXHBpdSAoWFcgXFxwaXUgWVcpIl0sWzAsMywiWFogXFxwaXUgKFlaIFxccGl1IChYVyBcXHBpdSBZVykpIl0sWzAsNCwiWFogXFxwaXUgKChZWiBcXHBpdSBYVykgXFxwaXUgWVcpIl0sWzEsNCwiWFogXFxwaXUgKChZWiBcXHBpdSBYVykgXFxwaXUgWVcpIl0sWzEsMSwiKFhaIFxccGl1IFhXKSBcXHBpdSAoWVogXFxwaXUgWVcpIl0sWzEsMiwiWFogXFxwaXUgKFhXIFxccGl1IChZWiBcXHBpdSBZVykpIl0sWzEsMywiWFogXFxwaXUgKChYVyBcXHBpdSBZWikgXFxwaXUgWVcpIl0sWzAsMiwiXFxkcntYfXtZfXtaIFxccGl1IFd9Il0sWzYsNywiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMCwzLCJcXGRse1ggXFxwaXUgWX17Wn17V30iLDJdLFszLDQsIlxcZHJ7WH17WX17Wn0gXFxwaXUgXFxkcntYfXtZfXtXfSIsMl0sWzQsNSwiXFxhc3NvY3B7WFp9e1lafXtYVyBcXHBpdSBZV30iLDJdLFs1LDYsImlkX3tYWn0gXFxwaXUgXFxJYXNzb2Nwe1lafXtYV317WVd9IiwxXSxbMiw4LCJcXGRse1h9e1p9e1d9IFxccGl1IFxcZGx7WX17Wn17V30iXSxbOCw5LCJcXGFzc29jcHtYWn17WFd9e1laIFxccGl1IFlXfSJdLFs5LDEwLCJpZF97WFp9IFxccGl1IFxcSWFzc29jcHtYV317WVp9e1lXfSJdLFsxMCw3LCJpZF97WFp9IFxccGl1IChcXHN5bW1we1hXfXtZWn0gXFxwaXUgaWRfe1lXfSkiXV0=
\begin{tikzcd}[column sep=normal]
	{(X \piu Y)(Z \piu W)} & {X(Z \piu W) \piu Y(Z \piu W)} & {} \\
	{(X \piu Y)Z \piu (X \piu Y)W} & {(XZ \piu XW) \piu (YZ \piu YW)} \\
	{(XZ \piu YZ) \piu (XW \piu YW)} & {XZ \piu (XW \piu (YZ \piu YW))} \\
	{XZ \piu (YZ \piu (XW \piu YW))} & {XZ \piu ((XW \piu YZ) \piu YW)} \\
	{XZ \piu ((YZ \piu XW) \piu YW)} & {XZ \piu ((YZ \piu XW) \piu YW)}
	\arrow["{\dr{X}{Y}{Z \piu W}}", from=1-1, to=1-2]
	\arrow[Rightarrow, no head, from=5-1, to=5-2]
	\arrow["{\dl{X \piu Y}{Z}{W}}"', from=1-1, to=2-1]
	\arrow["{\dr{X}{Y}{Z} \piu \dr{X}{Y}{W}}"', from=2-1, to=3-1]
	\arrow["{\assocp{XZ}{YZ}{XW \piu YW}}"', from=3-1, to=4-1]
	\arrow["{id_{XZ} \piu \Iassocp{YZ}{XW}{YW}}"', from=4-1, to=5-1]
	\arrow["{\dl{X}{Z}{W} \piu \dl{Y}{Z}{W}}", from=1-2, to=2-2]
	\arrow["{\assocp{XZ}{XW}{YZ \piu YW}}", from=2-2, to=3-2]
	\arrow["{id_{XZ} \piu \Iassocp{XW}{YZ}{YW}}", from=3-2, to=4-2]
	\arrow["{id_{XZ} \piu (\symmp{XW}{YZ} \piu id_{YW})}", from=4-2, to=5-2]
\end{tikzcd}

==> tikz-cd/rigax6.tikz <==
% https://q.uiver.app/?q=WzAsMixbMCwwLCJcXHplcm8gXFxwZXIgXFx6ZXJvIl0sWzEsMCwiXFx6ZXJvIl0sWzAsMSwiXFxhbm5sX1xcemVybyJdLFswLDEsIlxcYW5ucl9cXHplcm8iLDJdXQ==
\begin{tikzcd}
	{\zero \per \zero} & \zero
	\arrow["{\annl \zero}", shift left=2, from=1-1, to=1-2]
	\arrow["{\annr \zero}"', shift right=2, from=1-1, to=1-2]
\end{tikzcd}

==> tikz-cd/rigax7.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXHplcm8oWCBcXHBpdSBZKSJdLFsxLDAsIlxcemVybyBYIFxccGl1IFxcemVybyBZIl0sWzAsMSwiXFx6ZXJvIl0sWzEsMSwiXFx6ZXJvIFxccGl1IFxcemVybyJdLFszLDIsIlxcbHVuaXRwe1xcemVyb30iXSxbMCwyLCJcXGFubmx7WCBcXHBpdSBZfSIsMl0sWzEsMywiXFxhbm5sIFggXFxwaXUgXFxhbm5sIFkiXSxbMCwxLCJcXGRse1xcemVyb317WH17WX0iXV0=
%\begin{tikzcd}
%	{\zero(X \piu Y)} & {\zero X \piu \zero Y} \\
%	\zero & {\zero \piu \zero}
%	\arrow["{\lunitp{\zero}}", from=2-2, to=2-1]
%	\arrow["{\annl{X \piu Y}}"', from=1-1, to=2-1]
%	\arrow["{\annl X \piu \annl Y}", from=1-2, to=2-2]
%	\arrow["{\dl{\zero}{X}{Y}}", from=1-1, to=1-2]
%\end{tikzcd}
% https://q.uiver.app/?q=WzAsNCxbMCwwLCIoWCBcXHBpdSBZKVxcemVybyJdLFsxLDAsIlhcXHplcm8gXFxwaXUgWVxcemVybyJdLFswLDEsIlxcemVybyJdLFsxLDEsIlxcemVybyBcXHBpdSBcXHplcm8iXSxbMywyLCJcXGx1bml0cHtcXHplcm99Il0sWzAsMiwiXFxhbm5ye1ggXFxwaXUgWX0iLDJdLFsxLDMsIlxcYW5uciBYIFxccGl1IFxcYW5uciBZIl0sWzAsMSwiXFxkcntYfXtZfXtcXHplcm99Il1d
\begin{tikzcd}
	{(X \piu Y)\zero} & {X\zero \piu Y\zero} \\
	\zero & {\zero \piu \zero}
	\arrow["{\lunitp{\zero}}", from=2-2, to=2-1]
	\arrow["{\annr{X \piu Y}}"', from=1-1, to=2-1]
	\arrow["{\annr X \piu \annr Y}", from=1-2, to=2-2]
	\arrow["{\dr{X}{Y}{\zero}}", from=1-1, to=1-2]
\end{tikzcd}

==> tikz-cd/rigax8.tikz <==
% https://q.uiver.app/?q=WzAsMixbMCwwLCJcXHplcm8gXFxwZXIgXFx6ZXJvIl0sWzEsMCwiXFx6ZXJvIl0sWzAsMSwiXFxhbm5sX1xcemVybyJdLFswLDEsIlxcYW5ucl9cXHplcm8iLDJdXQ==
\begin{tikzcd}
	{\zero \per \uno} & \zero
	\arrow["{\annl \uno}", shift left=2, from=1-1, to=1-2]
	\arrow["{\runitt \zero}"', shift right=2, from=1-1, to=1-2]
\end{tikzcd}

==> tikz-cd/rigax9.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJYIFxccGVyIFxcemVybyJdLFsxLDEsIlxcemVybyJdLFsyLDAsIlxcemVybyBcXHBlciBYIl0sWzIsMSwiXFxhbm5sIFgiXSxbMCwyLCJcXHN5bW10e1h9e1xcemVyb30iXSxbMCwxLCJcXGFubnIgWCIsMl1d
\begin{tikzcd}[column sep=15pt]
	{X \per \zero} && {\zero \per X} \\
	& \zero
	\arrow["{\annl X}", from=1-3, to=2-2]
	\arrow["{\symmt{X}{\zero}}", from=1-1, to=1-3]
	\arrow["{\annr X}"', from=1-1, to=2-2]
\end{tikzcd}

==> tikz-cd/symmax1.tikz <==
% https://tikzcd.yichuanshen.de/#N4Igdg9gJgpgziAXAbVABwnAlgFyxMJZABgBpiBdUkANwEMAbAVxiRAA0ACAHW4jwC28TgE0QAX1LpMufIRQBGclVqMWbETz6Dh7CVJAZseAkSUKV9Zq0Qct-LELiiJKmFADm8IqABmAJwgBJDIQHAgkJVVrNl5sDwE6AH1gdlIRcRBqBjoAIxgGAAUZE3kQBhhfHH0-QODEUPCkACZqK3VEMCYGBmy8guLjOTYKqqyQAAsYOig2SDBWbKwFtigIJlyK8Zw6LAY5gkWQOAmsMYbJWqDI6ibEVuiOkDisBOTgEVJ2TL78opLhrZRtVxBRxEA
\begin{tikzcd}[row sep=normal]
X \perG Y \arrow[r, "{\sigma_{X,Y}}"] \arrow[rd, Rightarrow, no head, shift right] & Y \perG X \arrow[d, "{\sigma_{Y,X}}"] \\
                                                                        & X \perG Y                            
\end{tikzcd}

==> tikz-cd/symmax2.tikz <==
% https://tikzcd.yichuanshen.de/#N4Igdg9gJgpgziAXAbVABwnAlgFyxMJZABgBpiBdUkANwEMAbAVxiRAA0ACAHW4jwC28HtyaQQAX1LpMufIRQBGclVqMWbXmIgj+WIXE7tJ0kBmx4CRMotX1mrRBxMyL8ostvV7Gp8YmqMFAA5vBEoABmAE4QAkhkIDgQSMpqDprc2MECdAD6wOykihIg1Ax0AEYwDAAKspYKIAwwETguINGx8dRJSABM3uqOILxRABYQucZlldV1blZOUVjBY21SkTFxiKm9iADMg+lOvOUCFVB5002ztfXuTs2t7Z3bA4nJB0e+YEwMDDMqncFo0nm0ylgwMMoBAmBVmqUQGMYHQoGxIFDETg6FgGOiCKwAhIgA
\begin{tikzcd}[row sep=normal]
X \perG \unoG \arrow[r, "{\sigma_{X,\unoG}}"] \arrow[d, "\rho_X"'] & \unoG \perG X \arrow[d, "\lambda_X"] \\
X \arrow[r, Rightarrow, no head]                                & X                                    
\end{tikzcd}

==> tikz-cd/symmax3.tikz <==
% https://tikzcd.yichuanshen.de/#N4Igdg9gJgpgziAXAbVABwnAlgFyxMJZARgBoAGAXVJADcBDAGwFcYkQANAAgB0eI8AW3hcAFAE1e-ISIBaAShABfUuky58hFACYK1Ok1btufAVmFwxsqWYtdxilWux4CRcqWL6GLNohCiJtLmIg42MpayyqogGC6aRADMnt6GfgFBtnLy4SGW4tHOGm4oZNqpvuzWphFimbUOhbHqrlrIuuU0Pkb+otXBdhw5NXn2yvowUADm8ESgAGYAThCCSB4gOBBIZAaV-vQgNIz0AEYwjAAKLQn+jDDzOE1LK9s0m0jJuz0gJ4cgx2dLtcSv97o8nCBnqtELoNltEOsAecrvEQXcHn9uul5k9ltDYe9EAAWLppdhsI6nZHArQgRZYKYAC3BMShSBJcKQAFZSXsQFA-kigajafSmSyFnjuW94Z8sewAMaCqnC4qihnM8ZKIA
\begin{tikzcd}
                                                                                                  & X \perG (Y \perG Z) \arrow[r, "{id_X \perG \sigma_{Y,Z}}"] & X \perG (Z \perG Y) \arrow[rd, "{\alpha^-_{X, Z, Y}}"]       &                         \\
(X \perG Y) \perG Z \arrow[ru, "{\alpha_{X, Y, Z}}"] \arrow[rd, "{\sigma_{X \perG Y, Z}}"'] &                                                                  &                                                                     & (X \perG Z) \perG Y \\
                                                                                                  & Z \perG (X \perG Y) \arrow[r, "{\alpha^-_{Z, X, Y}}"']    & (Z \perG X) \perG Y \arrow[ru, "{\sigma_{Z, X} \perG id_Y}"'] &                        
\end{tikzcd}

==> tikz/bialgax2_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (-1, 1) {};
		\node [style=black] (2) at (-1, -1) {};
		\node [style=label] (4) at (1, 1) {$A$};
		\node [style=label] (5) at (1, -1) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/bialgax3_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (1, 1) {};
		\node [style=black] (2) at (1, -1) {};
		\node [style=label] (4) at (-1, 1) {$A$};
		\node [style=label] (5) at (-1, -1) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/bialgax4_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (1, 0) {};
		\node [style=black] (4) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (8) at (1.5, 0) {$A$};
		\node [style=label] (11) at (-1.5, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

